E-morphic: Scalable Equality Saturation for Structural Exploration in Logic Synthesis

In technology mapping, the quality of the final implementation heavily relies on the circuit structure after technology-independent optimization. Recent studies have introduced equality saturation as a novel optimization approach. However, its efficiency remains a hurdle against its wide adoption in logic synthesis. This paper proposes a highly scalable and efficient framework named E-morphic. It is the first work that employs equality saturation for resynthesis after conventional technology-independent logic optimizations, enabling structure exploration before technology mapping. Powered by several key enhancements to the equality saturation framework, such as direct e-graph-circuit conversion, solution-space pruning, and simulated annealing for e-graph extraction, this approach not only improves the scalability and extraction efficiency of e-graph rewriting but also addresses the structural bias issue present in conventional logic synthesis flows through parallel structural exploration and resynthesis. Experiments show that, compared to the state-of-the-art delay optimization flow in ABC, E-morphic on average achieves 12.54% area saving and 7.29% delay reduction on the large-scale circuits in the EPFL benchmark.

==> figs/source/deprecated/total.csv <==
design,,cavlc,int2,sqrt,dec,square,mul,voter,prio,arbi,adder,mem,hyp,max,router,div,log2,i2c,ctrl,bar,sin,GEOMEAN,Impr
dc2,and,649,208,18452,304,16676,24377,8597,703,11839,1019,42755,211688,2833,223,40443,29323,1136,96,2952,5040,3712.18,
,area,475.19,153.5,19753.22,351.55,15679.45,21977.31,11681.96,791.05,7758.19,1157.07,29303,212334.25,2420.98,218.58,47284.22,26513.44,819.75,100.31,2302.47,5873.52,3476.39,
,,2319.72,800.77,90505.55,1705.39,66532.56,94844.71,51719.6,3218.09,43286.52,4858.41,132345.67,920570.38,11019.32,1103.56,188454.48,112223.88,3827.42,419.15,10747.81,24450.95,15708.13,
,lev,17,13,6065,3,248,262,59,216,89,255,98,24873,213,26,4397,358,14,7,14,161,119.53,
,delay,128.3,101.89,81114.03,69.63,3042.11,3315.69,818.28,2121.13,849.17,2723.03,1604.31,470401.34,2798.07,282.13,69860.64,4540.24,242.62,49.83,291.88,2643.51,1534.92,
,,837.63,581.22,390184.28,402.39,15273.2,17530.65,4415.2,13069.15,4629.53,15022.15,8569.68,1831879.12,13826.68,1426.21,316733.59,25561.53,1041.29,337.98,1498.7,12836.06,8076.21,
,runtime,0.62,0.66,4.57,0.86,2.13,4.72,1.83,0.61,4.25,0.82,5.52,71.8,0.91,0.64,9.04,9.23,0.85,0.56,1.22,1.67,2.01,
,,0.33,0.26,14.11,0.27,2.29,5.06,1.99,0.43,4.38,0.3,6.08,116.61,1,0.21,11.17,7.56,0.4,0.24,0.68,1.59,1.54,
dch,and,639,207,19326,304,16640,24579,8583,670,11840,1019,41728,211694,2831,201,30808,29039,1095,91,2952,5023,3616.55,
,area,489.65,170.99,24172.71,351.55,15925.79,22475.13,12473.01,639.65,7893.03,1258.55,28652.85,203284.62,2510.79,202.49,34323.19,28396.24,808.32,96.11,2416.31,6027.96,3474.97,
,,2282.19,731.95,110313.3,1705.39,67123.12,97922.66,52694.29,3687.29,44581.51,6902.87,129651.84,892318.31,10023.36,980.94,137819.67,121204.99,3723.57,427.91,10651.47,25126.6,15849.55,
,lev,13,10,4969,3,248,262,55,202,87,255,91,24689,163,23,4375,362,14,7,12,158,110.74,
,delay,120.55,79.18,106864.79,69.63,3014.28,3293.72,850.29,1930.24,951.68,2901.95,1642.43,357287.09,1907.32,228.37,67410.44,4794.31,172.99,48.29,243.64,2705.22,1439.21,
,,728.95,518.61,460257.12,402.39,15182.22,17361.96,4332.19,12428.5,4339.93,15328.44,7635.35,2409397.75,11391.95,1313.1,319761.81,24411.71,918.09,332.2,1414.86,13010.84,7853.79,
,runtime,0.9,0.72,9.93,0.81,3.28,5.4,3.41,0.67,9.28,0.83,12.59,1026.52,0.89,0.6,16.92,12.59,0.77,0.98,1.17,3.08,3.09,
,,0.35,0.26,12.02,0.27,3.09,5.51,3.69,0.57,6.99,0.69,11.93,786.7,0.78,0.27,12.42,12,0.43,0.23,0.73,2.37,2.09,
esyn,and,749,280,25110,310,25899,31269.32,13760,1012,11967,1889,46862,215223,3010,504,57359,32060,1538,156,3430,5871,4871.15,
,,749,280,25110,308,25899,27062,13758,2309,12092,1429,47859,215223,3492,505,57305,32060,1538,158,3464,5416,4998.87,
,area,544.48,202.02,23132.28,354.82,21687.34,37124,19507.81,808.08,8457.33,1658.62,32422.19,214098.55,2352.4,443.7,63028.05,25969.9,1072.62,127.37,2989.25,5475.55,4280.39,
,,2492.39,930.89,132365.7,1761.69,96283.59,105491.17,5380.69,7644.83,38515.69,6528.76,148237.17,1026042.81,12256.75,1906.83,260888.95,111319.27,4939.74,750.72,11039.34,22562.89,17246.5,
,lev,12,10,5057,4,225,260,70,250,87,129,114,24801,253,30,4372,444,13,6,12,215,117.07,
,,12,10,5057,3,225,274,70,187,87,193,114,24801,224,30,4372,444,13,6,12,225,115.91,
,delay,104.99,74.38,87412.19,68.65,1930.33,3084.94,1049.23,2094.23,727.95,1135.55,1744.66,352762.5,2488.61,252.85,51098.14,5228.17,118.5,57.15,276.28,2802.91,1324.24,0.08
,,717.98,526.79,486174.06,370.33,12786.64,18334.21,5380.69,11851.7,4607.9,8648.72,9261.86,1788036.25,13259.45,1562.27,328461.03,28182.71,733.52,297.11,1501.11,13723.56,7728.81,0.02
,runtime,3.47,2.41,16.14,1.99,14.29,24.64,3.29,3.33,8.7,5.96,14.32,133.86,3.27,2.37,27.55,13.59,3.9,1.86,3.57,4.33,6.7,
,,3.72,2.06,25.67,1.53,14.75,14.88,6.63,3.98,11.61,1.99,14.63,154.5,4.29,2.27,27.86,14.54,3.32,1.93,2.59,4.43,6.62,
dc2+esyn,and,645,202,18464,304,16902,24375,8630,734,11839,1254,42831,212742,2833,185,40431,29320,1131,110,2952,5051,3746.96,-0.01
,,639,202,18465,304,17156,24379,8625,1316,11839,1254,42831,212744,2860,186,40433,29318,1128,103,2957,5071,3849.72,-0.04
,area,481.49,172.16,19856.33,351.55,16082.32,22240.91,11562.29,1006.6,7679.58,1255.75,29397.25,222647.8,2542.99,146.73,46605.61,26856.83,846.34,95.18,2305.51,5735.19,3498.94,-0.01
,,2309.72,788.26,85450.7,1705.39,69337.75,95835.66,49824.04,5438.97,42131.66,5938.2,132330.66,973378.5,10645.21,782,192225.61,115001.55,4096.43,501.73,10780.34,24274.53,16186.32,-0.03
,lev,15,11,6068,3,247,262,62,215,88,214,96,24874,206,23,4409,359,14,6,14,162,115.1,0.04
,,15,11,6057,3,247,262,63,190,89,214,96,24878,182,22,4404,358,14,7,14,162,114.43,0.04
,delay,116.23,77.12,79232.68,69.63,2174.21,3280.22,825.32,1969.8,945.84,1921.73,1546.27,489135.41,2179.61,205.33,66474.01,4511.33,145.73,46.03,284.21,2691.62,1370.04,0.11
,,732.2,489.19,458801.66,402.39,13728.49,17122.9,4410.81,9782.79,4765.27,10006.76,8279.15,1791684.5,11817.88,1092.91,315253.06,24979.49,772.06,312.9,1488.6,12747.33,7366.15,0.09
,runtime,7.58,3.9,17.79,5.3,11.18,17.72,16.72,8.11,8.7,7.18,26.1,208.571,5.93,4.29,29.92,38.77,4.93,1.86,6.52,7.59,10.63,
,,3.62,1.48,19.79,1.12,12.04,16.83,5.66,3.45,9.03,3.21,14.81,188.22,4.022,2.2,30.95,19.01,1.93,1.44,4.1,4.7,6.33,
dch+esyn,and,638,207,19328,304,17022,24588,8574,851,11311,1335,42005,212696,2833,209,30978,28787,1111,115,2952,5061,3761.9,-0.04
,,634,208,19328,304,17159,24582,8574,851,11857,1266,41933,212674,2837,175,30796,28767,1089,110,2952,5047,3714.91,-0.03
,area,493.62,162.83,24041.6,351.55,15730.54,22339.59,11879.32,919.12,7312.16,1391.52,29004.87,208010.64,2386.92,199.92,34307.09,29376.25,873.4,109.87,2410.72,5863.26,3555.74,-0.02
,,2319.72,769.49,108250.07,1705.39,69867.01,99645.56,50368.3,3789.88,42386.9,6104.6,130088.52,1036197.5,10188.52,744.46,142655.56,119931.27,3816.16,474.2,10438.76,24482.23,15780.17,0
,lev,15,10,4977,3,247,262,57,149,87,133,89,24685,158,19,4377,330,12,6,12,160,103.19,0.07
,,12,10,4977,3,220,262,57,149,87,193,93,24687,148,19,4374,305,11,6,12,158,102.34,0.08
,delay,108.45,80.39,97659.4,69.63,3003.68,3273.48,828.41,1718.55,941.07,1049.99,1512.89,365492,1756.25,162.05,64754.64,4568.78,126.13,45.62,236.68,2695.16,1280.34,0.11
,,685.26,495.47,458235.06,402.39,12147.18,17216.68,4196.77,8982.54,4435,8243.77,7714.58,2243522.25,10527.65,1022.69,319666.91,23086.99,789.4,362.24,1421.45,12811.74,7170.83,0.09
,runtime,3.61,6.29,22.8,5.17,15.82,27.83,11.9,7.86,17.76,7.8,29.11,1118.53,5.79,4.58,44.85,44.24,5.6,3.168,6.16,16.64,13.61,
,,3.76,3.84,26.48,2.42,13.7,18.48,5.75,3.17,11.12,2.11,36.74,717.47,1.92,3.975,29.11,27.74,1.78,1.31,3.61,4.85,7.78,

